Synergies between Hyperpolarized NMR and Microfluidics: A Review

Hyperpolarized nuclear magnetic resonance and lab-on-a-chip microfluidics are two dynamic, but until recently quite distinct, fields of research. Recent developments in both areas increased their synergistic overlap. By microfluidic integration, many complex experimental steps can be brought together onto a single platform. Microfluidic devices are therefore increasingly finding applications in medical diagnostics, forensic analysis, and biomedical research. In particular, they provide novel and powerful ways to culture cells, cell aggregates, and even functional models of entire organs. Nuclear magnetic resonance is a non-invasive, high-resolution spectroscopic technique which allows real-time process monitoring with chemical specificity. It is ideally suited for observing metabolic and other biological and chemical processes in microfluidic systems. However, its intrinsically low sensitivity has limited its application. Recent advances in nuclear hyperpolarization techniques may change this: under special circumstances, it is possible to enhance NMR signals by up to 5 orders of magnitude, which dramatically extends the utility of NMR in the context of microfluidic systems. At the same time, hyperpolarization requires complex chemical and/or physical manipulations, which in turn may benefit from microfluidic implementation. In fact, many hyperpolarization methodologies rely on processes that are more efficient at the micro-scale, such as molecular diffusion, penetration electromagnetic radiation into the sample, or restricted molecular mobility on a surface. In this review we examine the confluence between the fields of hyperpolarization-enhanced NMR and microfluidics, and assess how these areas of research have mutually benefited one another, and will continue to do so.

==> Figures/sensitivity-overview-data.txt <==
%% LaTeX2e file `sensitivity-overview-data.txt'
%% generated by the `filecontents' environment
%% from source `sensitivity-ov' on 2020/07/01.
%%
  Authors,Ref,RefNr,Year,TypeCoil,CoilDetail,Substance,SampleVolume,Hspins-nMol,Frequency-MHz,SNR,Experment-time,nLOD,Resolution,nLOD600,Remarks,A,B
  Olson et al.,"Science 270 1967–1970",a,1995,S,Solenoid,"Sucrose",0.005,0.056,300,3,60,0.4337,2,0.12893978144417,,,
  Massin et al.,"J. Magn Reson. 164 242–255",b,2003,P,Planar spiral,Sucrose,0.03,30,300,14,120,70.4214716792356,300,20.9364287924774,Exp time estimated at 5s per scan,,
  Massin et al.,"J. Magn Reson. 164 242–255",c,2003,P,Planar spiral,Sucrose,0.47,470,300,48,80,262.737987356225,300,78.1124709863795,,,
  Ciobanu et al.,"J. Magn Reson. 158 178–182",d,2002,S,Solenoid,Water,4.00E-08,0.004,383,5,"108000",0.788720482807439,1700,0.359547510231459,Resolution is gradient strength (4.6 T/m)  * spatial resolution  (3.3 um) / basic field (9 T),,
  Trumbull et al,"IEEE Trans. Biomed. Eng. 47",e,2000,P,SpinCollector (single turn planar),Water,0.393,393,250,41,5,64.3005889139574,12.4,13.8945753264672,Exp time estimated at 5s per scan,,
  Wensink et al,"Lab Chip 5 280-284",f,2005,P,Planar spiral,0.5 M TMS,0.57,3420,60,20,320,9176.82297965914,100,163.189553542999,Used TMS signal to estimate sensitivity,,
  van Bentum et al,"J. Magn. Reon. 189 104-113",g,2007,L,MEMS stripline,Ethanol,0.012,1200,600,440,5,18.2951016340892,80,18.2951016340892,Estimated experiment time at 5s per scan; note the LOD determined here is estimated in the frequency domain,,
  Ehrmann et al.,"Lab Chip 7 373–380",h,2007,P,Planar spiral,Water,0.005,550,300,420,5,8.78455276874917,26.6666666666667,2.61166316367834,,,
  Stocker et al.,"IEEE Trans. Biomed. Eng. 44",i,1997,P,Planar spiral,Water,0.00088,96.8,250,16.2,5,40.0835889299962,32,8.66157612472641,Estimated experiment time at 5s per scan instead of 1s for comparability.,,
  Badilita et al.,"Lab Chip 10 1387-1390",j,2010,S,Solenoid (wirebonder),Water / CuSO4,0.000064,7.04,400,100,"25200",33.5269606138105,1700,16.4905249483595,Resolution is gradient strength (.675 T/m)  * spatial resolution  (25 um) / basic field (9.4 T),,
  Gruschke et al.,"Lab Chip 12 495–502",k,2011,A,Planar phased array,Water,0.77,84700,400,56,12,15718.3610786876,11,49.4,,,
  Syms et al.,"J. Micromech. Microeng. 16 2755–2764",m,2006,P,Microfab needle loop,Water / Tomato,0.5,150,63.8,10,192,623.538290724796,50,12.3462375183125,Assume metabolites 300mM in juice (H2O signal was suppressed),,
  Goloshevsky et al,Rev. Sci. Instr. 76,n,2005,P,Planar spiral Helmholtz,Water,10,1100000,29.5,233.5,3,24478.6623767764,20,125.664185919154,,,
  Rogers et al,"Appl. Phys. Lett. 70 2464–2466",o,1997,S,Solenoid / micro-contact printing,Acetone,0.03,2451,300,138.5,80,474.853655987176,2.33333333333333,141.174836571251,Acetone is 81.7M in protons,,
  Yamauchi et al,"J Magn. Reson. 167 87–96",p,2004,S,Solenoid,PDMS,50,3900,400,135.6,0.5,61.0114258103437,1000,30.0089963730866,Estimate based on 0l.5 s experiment time,,
  Ryan et al,"Anal. Chem. 84 2696–3702",q,2012,P,Planar spiral,Glucose,1.2,300,600,95,5.5,22.2177588623215,7.5,22.2177588623215,,,
  Maguire et al,"PNAS 104 22 9198–9203",r,2007,M,Microslot,Sucrose,0.025,15.6,600,30,20,6.97653208979934,1.83333333333333,6.97653208979934,SNR estimated from spectrum,,
  Seeber et al.,"Rev. Sci. Instr.72 2171–2179",s,2001,S,Solenoid,Water,0.0001,11,383,333.333333333333,5,0.221370729772479,2610.96605744125,0.100914451269865,Used estimate SNR without CPMG sequence,,
  Krojanski et al,"Anal. Chem. 80 8668",t,2008,M,Microslot,Sucrose,0.0106,2.28,500,69,29,0.533833728707246,7.2,0.388006346567859,,,
  Badilita et al," ",u,2014,S,MACS,Sucrose,0.15,?,500,?,?,38.69,3,34.78,,,
  Spengler et al," ",v,2014,P,HH,Water,0.079,?,500,?,?,41.57,3,37.46,,,

